Observing the influence of the youngest super star clusters in NGC 1569: Keck Brackett $\alpha$ spectroscopy

We report Keck-NIRSPEC observations of the Brackett $\alpha$ 4.05 $\mu$m recombination line across the two candidate embedded super star clusters (SSCs) in NGC 1569. These SSCs power a bright HII region and have been previously detected as radio and mid-infrared sources. Supplemented with high resolution VLA mapping of the radio continuum along with IRTF-TEXES spectroscopy of the [SIV] 10.5 $\mu$m line, the Brackett $\alpha$ spectra data provide new insight into the dynamical state of gas ionized by these forming massive clusters. NIR sources detected in 2 $\mu$m images from the Slit-viewing Camera are matched with GAIA sources to obtain accurate celestial coordinates and slit positions to within $\sim 0.1''$. Br$\alpha$ is detected as a strong emission peak powered by the less luminous infrared source, MIR1 ($L_{\rm IR}\sim 2\times10^7~L_\odot$). The second candidate SSC MIR2 is more luminous ($L_{\rm IR}\gtrsim 4\times10^8~L_\odot$) but exhibits weak radio continuum and Br$\alpha$ emission, suggesting the ionized gas is extremely dense ($n_e\gtrsim 10^5$ cm$^{-3}$), corresponding to hypercompact HII regions around newborn massive stars. The Br$\alpha$ and [SIV] lines across the region are both remarkably symmetric and extremely narrow, with observed line widths $\Delta v \simeq 40$ km s$^{-1}$, FWHM. This result is the first clear evidence that feedback from NGC 1569's youngest giant clusters is currently incapable of rapid gas dispersal, consistent with the emerging theoretical paradigm in the formation of giant star clusters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> NGC1569 NIRSPEC ARXIV/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
